SMT-Based Active Learning of Weighted Automata

We present an SMT-based active learning algorithm for nondeterministic weighted automata (WFAs) as a practical and robust alternative to Hankel/L*-style methods. Our algorithm is parametric in a given semiring and, if it terminates, guaranteed to produce minimal WFAs. We prove partial correctness and provide a sufficient termination condition, which in particular implies termination for all finite semirings. Our extensive experimental evaluation shows that our algorithm is capable of learning numerous minimal WFAs over both finite and infinite semirings, vastly outperforms a naive baseline, and is competitive with a state-of-the-art algorithm while producing significantly smaller automata and requiring less interaction with the teacher.

==> figures/alt/example-aut1-diagram.txt <==
State diagram of a 2-state weighted finite automaton over the tropical
semiring with alphabet {a, b}. States q1 (left) and q2 (right) are
drawn as circles. Two initial-weight arrows descend from above: the
value 4 (orange) enters q1 and the value 5 (orange) enters q2. One
final-weight arrow descends below q2, labeled 3 (purple).
State q1 carries a self-loop on its
left side labeled a/6 (blue) and b/6 (green). State q2 carries a
self-loop on its right side labeled a/4 (blue) and b/12 (green). A
directed transition labeled b/8 (green) leads from q1 to q2 along a
slight upward arc. Colors correspond to the matrix
entries shown alongside the diagram: orange for the initial weight
vector iota, blue for the a-transition matrix delta^a, green for the
b-transition matrix delta^b, and purple for the final weight vector
lambda.

